Slopes of links and signature formulas

We present a new invariant, called slope, of a colored link in an integral homology sphere and use this invariant to complete the signature formula for the splice of two links. We develop a number of ways of computing the slope and a few vanishing results. Besides, we discuss the concordance invariance of the slope and establish its close relation to the Conway polynomials, on the one hand, and to the Kojima--Yamasaki $\eta$-function (in the univariate case) and Cochran invariants, on the other hand.

==> gle/KLn.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(6.97902,3.34736)(0,0)%
\put(0,0){\includegraphics{gle/inc/KLn_inc}}
\put(0.0352778,1.78739){\makebox(0,0)[lb]{{\normalsize \hbox to0pt{\hss $K$\hss}}}}
\put(4.76508,0.779582){\makebox(0,0)[lb]{{\normalsize \hbox to0pt{\hss $\cdots$\hss}}}}
\put(4.76508,0.0352778){\makebox(0,0)[lb]{{\normalsize \hbox to0pt{\hss $n$ half-twists\hss}}}}
\put(6.93508,1.76207){\makebox(0,0)[lb]{{\normalsize \hbox to0pt{\hss $L_n$\hss}}}}
\end{picture}%

